Transient LoBALs at high velocities: A Case of Extreme Broad Absorption Line Variability in J115636.82+085628.9

We present a multi-epoch spectroscopic study of the broad absorption line (BAL) quasar J115636.82+085628.9 (z(em) = 2.1077), based on five spectra spanning nearly two decades in the observer's frame. This source exhibits remarkable variability in both low-ionization (LoBAL: Al III and Mg II) and high-ionization (HiBAL: C IV and Si IV) absorption features. For the first time, we detect the emergence and subsequent disappearance of LoBAL troughs at high velocities (~20,000 kms$^{-1}$), coinciding with the strengthening and weakening of the corresponding HiBAL absorption. The C IV BAL profile extends from ~6,700 kms$^{-1}$ to a conservative upper limit of 30,000 kms$^{-1}$ and is composed of narrow, variable absorption features embedded within a broad, smooth envelope. Both C IV and Si IV BAL troughs exhibit dramatic equivalent width (EW) changes, among the most extreme reported to date. Notably, these EW variations are strongly anti-correlated with continuum flux changes inferred from optical photometric light curves. We interpret this variability as the result of a new absorbing flow transiting into our line of sight, increasing the shielding of a more distant, pre-existing outflow and giving rise to transient LoBAL absorption. This scenario supports a unified picture in which LoBAL and HiBAL features arise from similar outflow structures, with observed differences governed primarily by line-of-sight column densities consistent with previous findings.

==> plots/spectra/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
